White Dwarf Photospheric Abundances in Cataclysmic Variables -- II. White Dwarfs With and Without a Mask

Taking advantage of the now available Gaia EDR3 parallaxes, we carry out an archival {\it Hubble Space Telescope} (HST) far ultraviolet spectroscopic analysis of 10 cataclysmic variable systems, including 5 carefully selected eclipsing systems. We obtain accurate white dwarf (WD) masses and temperatures, in excellent agreement with the masses for 4 of the eclipsing systems. For three systems in our sample, BD Pav, HS 2214, and TT Crt, we report the first robust masses for their WDs. We modeled the absorption lines to derive the WD chemical abundances and rotational velocities for each of the ten systems. As expected, for five higher inclination ($i \gtrsim 75^{\circ}$) systems, the model fits are improved with the inclusion of a cold absorbing slab (an iron curtain masking the WD) with $N_{\rm H} \approx 10^{20}-10^{22}$cm$^{-2}$. Modeling of the metal lines in the HST spectra reveals that 7 of the 10 systems have significant subsolar carbon abundance, and six have subsolar silicon abundance, thereby providing further evidence that CV WDs exhibit subsolar abundances of carbon and silicon. We suggest that strong aluminum absorption lines (and iron absorption features) in the spectra of some CV WDs (such as IR Com) may be due to the presence of a {\it thin} iron curtain ($N_{\rm H}\approx 10^{19}$cm$^{-2}$) rather than to suprasolar aluminum and iron abundances in the WD photosphere. The derived WD (projected) rotational velocities all fall in the range $\approx 100-400$~km/s, all sub-Keplerian similar to the values obtained in earlier studies.

==> Letter.txt <==

We would like to thank the referee for her/his prompt report
and constructive criticism which helped improve the manuscript. 

We have made corrections and additions to answer all of the referee's comments
as follows. All the additions are in bold in the text, except in the Tables.  

Style of the paper, clarity of the methodology used. 
- The criteria to decide whether or not a second component was required
is now explained explicitly in section 4.4. page 12. 
This includes also an explanation as to why the flux values of the 2nd components
are round values (derived from fits).  

What sub-exposures were fitted, whether they were combined is now included in 
a new table (3, page 41, section 6). 
This table includes the various assumptions that went into the fits. 
The decision on when a sub-exposure or a co-added spectrum is used is addressed
in the sub-sections (object by object) of section 5.  

The level of orbital smearing expected is now discussed in section 6.2 (page 44)
and has been added to Table 5 (page 44). The orbital smearing has been computed 
based on the K1 values of the WDs, which have been added to Table 1 (last column, 
page 3). 

chi-square plots (Figures 27 to 36) have been added for all objects in an appendix 
with a text giving a detailed explanation of the these "maps" (page 48).  
This explanation includes a discussion of the fact that the distance requires a 
substantially worse fit that inferred from the nominal best-fit. 

The Gaia distance has been repeated in the caption of the (first) model
fit figure for each object.  

We have removed the claim that the chi-square is heavily weighted by the regions
with smallest uncertainties, since it should be the smallest "relative" uncertainties,
and the smallest relative uncertainties is reached in the region of highest
flux (not in the absorption lines). However, the chi-square does have a tendency to 
bring the continuum level down when it cannot match an absorption line, so we have
kept that part of the sentence in the text (page 15, lines 282 - 286).  

Fig.13 (now Fig.12), we comment on the (not so) goodness of the fit for SDSS 1538. 

Fig.27 (now Fig.26), we improved the fit to the Ly alpha by adding a modeling of the
ISM absorption based on the reddening value and the relation from Bohlin et al. 1978.
Text has been added to that effect on page 39 and a new (improved) fit is now presented
in Figure 26b. 

A detailed comparison with the results of Pala et al. (2021) is now included in Table 4
(page 43) and a discussion of why some of the results are different is included on page
42 (for the Mass of SDSS 1035 and for the temperature of V442 Cen). Overall the results
agree with each other within the error bars (page 42, lines 677-692).  

The cause of the non-solar ratios of the various elements is being attributed to 
CNO processing; a paragraph has been added in the conclusion at the very end of
the manuscript page 47 top.  

For clarity we have changed the way the analysis tools and technique  section is written
(now section4, pages 11 and 12), and we have separated it from the results (now section 5).

For the rest, sections 1, 2, and 3 remains almost completely the same.  
 


